ASSIST: An Ephemeris-Quality Test Particle Integrator

We introduce ASSIST, a software package for ephemeris-quality integrations of test particles. ASSIST is an extension of the REBOUND framework and makes use of its IAS15 integrator to integrate test particle trajectories in the field of the Sun, Moon, planets, and 16 massive asteroids, with the positions of the masses coming from the JPL DE441 ephemeris and its associated asteroid perturber file. The package incorporates the most significant gravitational harmonics and general relativistic corrections. ASSIST also accounts for position- and velocity-dependent non-gravitational effects. The first order variational equations are included for all terms to support orbit fitting and covariance mapping. This new framework is meant to provide an open-source package written in a modern language to enable high-precision orbital analysis and science by the small body community. ASSIST is open source, freely distributed under the GNU General Public license, version 3.

==> abstract.txt <==
Title: An Ephemeris-Quality Planetary Integrator

The n-body problem, the accurate determination of the trajectories of a system of interacting massive bodies, is central to solar system dynamics. Its solution necessitates careful modeling of all the relevant physical processes that contribute to the accelerations of the bodies. The trajectories can then be determined at any time by numerically integrating from a set of initial positions and velocities representing the known configuration of the system at a starting time. In addition to the direct Newtonian interaction between masses, the accelerations of components of the systems of interest are modified by general relativistic effects, the shapes effects of the major bodies, and non-gravitational effects such as radiation pressure. 

Detailed solar system models support comparison to increasingly precise observations of the bodies in our solar system. current and future data sets include lunar laser ranging, spacecraft ranging, astrometry from ESA's GAIA mission, and the high precision astrometry data expected  from the Vera C. Rubin Observatory, which will go online in 2024.  The combination of these data sets with next generation dynamical models will allow us to search for additional planets and to test models of gravity itself.

At present, only three groups in the world currently do this type of calculation at the precision demanded by the data.  Regrettably, none of those groups share their software with the public.  A publicly-available code would accelerate a wide range of science. This is the focus of the research we propose here.  We have developed an ephemeris-quality, open source test particle integrator called ASSIST (Holman et. al., manuscript in preparation), which uses the pre-computed positions of major solar system bodies "on rails", extracted from the JPL DE441 ephemeris to determine the local field at any point in space and determine test particle trajectories in the REBOUND framework. We propose to extend  ASSIST  to a full n-body package, as an extension to the REBOUND package, and make it freely available to the dynamics community. We are in a unique position to provide the solar system dynamics community with an accurate, open source n-body resource by building on ASSIST.



> 400 words up to this point, so room for some additional development of the ideas. I think all the main ideas are there.
------------------------------------------------------------

Calculations of the trajectories of the bodies in our solar system require careful modeling of the physical processes involved.

Increasingly precise observations necessitate more detailed models, models that can stretch our knowledge of the solar system.

Only three groups in the world currently do these calculations.  None of those groups share their software with the public.  A publicly-available code would accelerate a wide range of science.

We are in a unique position to develop such a code by extending ASSIST.


------------------------------------------------------------------------------------------------------------------------------------------------------------

We have developed an ephemeris-quality test particle integrator, the ASSIST package in the framework of the REBOUND integrator, supported by a currently funded scholarly studies grant. The ASSIST package, which is open source and freely distributable under the GNU license, incorporates the effects due to the planets and sixteen most massive asteroids with positions given by the JPL DE441 ephemeris and associated asteroid perturber file, along with gravitational corrections for shape effects of the earth and the sun via zonal harmonics, general relativistic corrections due to the sun and planets and a parametrization of non-gravitational effects. With the incorporation of these effects, we are able to accurately determine the orbits of artificial earth satellites. Our ASSIST package is incorporated into the REBOUND package, which provides a choice of several high-accuracy adaptive integrators, including the state-of-the art IAS15 algorithm. Calculations of the trajectories of the bodies in our solar system require careful modeling of the physical processes involved. ASSIST incorporates state of the art modeling, as indicated. The availibility of ncreasingly precise observations necessitates more detailed models, which can extend our knowledge of the solar system. We are continuously incorporating such improvements into ASSIST.

Our strategy for verification of ASSIST-calculated trajectories has been to compare results to those produced by the JPL package for particular initial conditions, at specific epochs, and our results agree to within machine precision. However, the JPL code is not open source and can only be run in-house at JPL. In fact, only three groups in the world (including JPL) currently do these calculations.  None of those groups share their software with the public.  A publicly-available code would accelerate a wide range of science. We therefore propose to extend the open-source REBOUNDX software, which is part of the REBOUND package, to include all the effects incorporated in ASSIST, namely solar and earth shape effects, GR corrections and non-gravitational effects. Unlike ASSIST, the REBOUND/REBOUNDX is a full N-Body integrator, and determines the positions of planets and asteroids ab initio, rather than using the pre-computed JPL ephemeris orbits. The latter is thus significantly more resource-intensive from a computational standard. However, the open-source code would be useful to the NEO community as an adjunct to ASSIST as a means of direct validation of results produced by ASSIST. We maintain that the availability of this additional resource would provide a more robust and diversified set of tools for accurate determination of trajectories of NEOs and artificial satellites.

Additionally, in the case of close earth approaches, we have determined that the standard adaptive integrators are limited in accuracy as steps become excessively small as the gravitational interactions grow in size leading to increasingly large floating point rounding errors. We propose to address this limitation of the integrators by developing additional modules in REBOUNDX. We propose to develop modifications to the integrators in REBOUND/REBOUNDX that regularize the integrands (KS regularization) and ... (other possible approaches, including changing the time base, following up on the paper Hernandez sent you, and other numerical approaches to limit floating point errors)

%The comparison of the calculated time evolution of the solar system to ever more precise observations necessitates increasingly %detailed and careful modeling of the physical processes involved, and the development of these models
%deepens our knowledge of the dynamics of the solar system. 


%(This is repeated)
%Accurate calculations of the time evolution of n-body systems (ie: the solar system) require careful modeling of the relevant %physical processes that contribute to the accelerations of the components. 


 The dynamics community has developed a body of accurate, fast and computationally inexpensive numerical integrators that are available for this purpose. Many of these utilities are available in the open source REBOUND/REBOUNDX (Rein & Tamayo) N-body package which we use as our basic utility. 


a
